Multilevel Gibbs Sampling for Bayesian Regression

Bayesian regression remains a simple but effective tool based on Bayesian inference techniques. For large-scale applications, with complicated posterior distributions, Markov Chain Monte Carlo methods are applied. To improve the well-known computational burden of Markov Chain Monte Carlo approach for Bayesian regression, we developed a multilevel Gibbs sampler for Bayesian regression of linear mixed models. The level hierarchy of data matrices is created by clustering the features and/or samples of data matrices. Additionally, the use of correlated samples is investigated for variance reduction to improve the convergence of the Markov Chain. Testing on a diverse set of data sets, speed-up is achieved for almost all of them without significant loss in predictive performance.

==> Tikz/ChEMBL_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
1.00E+02	4.23E-01	8.87E+01	7.07E+01	5.14E-01	3.44E+01	2.69E+01	3.20E+01	4.91E-01	8.69E+01	6.93E+01	6.17E-01	2.52E+01	1.98E+01	3.99E+01	4.91E-01	8.55E+01	6.80E+01	3.80E-01	4.18E+01	3.23E+01
1.22E+02	4.81E-01	8.63E+01	6.88E+01	5.51E-01	3.15E+01	2.47E+01	5.02E+01	4.25E-01	9.06E+01	7.23E+01	7.30E-01	1.74E+01	1.37E+01	6.70E+01	5.71E-01	8.15E+01	6.47E+01	3.66E-01	4.65E+01	3.52E+01
1.17E+02	5.02E-01	8.64E+01	6.88E+01	6.32E-01	2.50E+01	1.96E+01	7.13E+01	4.20E-01	9.09E+01	7.25E+01	7.41E-01	1.68E+01	1.33E+01	1.00E+02	6.05E-01	8.13E+01	6.46E+01	4.13E-01	3.68E+01	2.80E+01
1.57E+02	4.43E-01	8.92E+01	7.12E+01	7.07E-01	1.97E+01	1.55E+01	9.43E+01	3.71E-01	9.23E+01	7.36E+01	7.60E-01	1.59E+01	1.26E+01	1.35E+02	5.52E-01	8.59E+01	6.84E+01	5.57E-01	2.49E+01	1.92E+01
2.60E+02	4.49E-01	8.92E+01	7.12E+01	7.14E-01	1.91E+01	1.50E+01	1.59E+02	3.56E-01	9.27E+01	7.40E+01	7.65E-01	1.57E+01	1.24E+01	2.34E+02	5.47E-01	8.68E+01	6.91E+01	6.07E-01	2.23E+01	1.73E+01
3.85E+02	4.21E-01	9.04E+01	7.21E+01	7.37E-01	1.75E+01	1.38E+01	2.67E+02	3.36E-01	9.32E+01	7.44E+01	7.69E-01	1.56E+01	1.23E+01	3.99E+02	5.15E-01	8.86E+01	7.07E+01	6.86E-01	1.85E+01	1.44E+01
5.37E+02	3.79E-01	9.19E+01	7.33E+01	7.59E-01	1.61E+01	1.27E+01	4.65E+02	3.07E-01	9.39E+01	7.49E+01	7.69E-01	1.55E+01	1.22E+01	6.90E+02	4.30E-01	9.11E+01	7.27E+01	7.41E-01	1.64E+01	1.29E+01
8.13E+02	3.45E-01	9.30E+01	7.42E+01	7.68E-01	1.56E+01	1.23E+01	8.46E+02	2.92E-01	9.42E+01	7.52E+01	7.69E-01	1.55E+01	1.22E+01	1.25E+03	3.84E-01	9.22E+01	7.36E+01	7.63E-01	1.57E+01	1.24E+01


==> Tikz/DrivFace_vw.dat <==
ns	vrmse	wrmse	vmcsrmse	wmcsrmse
3	2.63E+01	2.37E+01	2.49E+01	2.26E+01
10	9.59E+00	9.55E+00	9.58E+00	9.54E+00
30	9.37E+00	9.40E+00	9.40E+00	9.37E+00
100	9.36E+00	9.34E+00	9.39E+00	9.37E+00


==> Tikz/E2006_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
4.59E+01	9.62E-01	7.30E-02	5.57E-02	9.26E-01	1.08E-01	7.48E-02	3.30E+01	9.87E-01	4.83E-02	3.77E-02	9.48E-01	9.21E-02	6.17E-02	4.06E+01	9.94E-01	3.22E-02	2.49E-02	9.51E-01	8.86E-02	5.70E-02
6.75E+01	9.90E-01	4.07E-02	3.20E-02	9.51E-01	8.93E-02	5.91E-02	5.24E+01	9.89E-01	4.40E-02	3.44E-02	9.51E-01	8.96E-02	5.96E-02	6.73E+01	9.95E-01	2.74E-02	2.13E-02	9.57E-01	8.34E-02	5.39E-02
2.33E+02	9.93E-01	2.98E-02	2.34E-02	9.55E-01	8.48E-02	5.46E-02	9.29E+01	9.92E-01	3.78E-02	2.95E-02	9.53E-01	8.73E-02	5.73E-02	1.27E+02	9.97E-01	2.36E-02	1.84E-02	9.42E-01	8.27E-02	5.68E-02
4.99E+02	9.98E-01	1.83E-02	1.45E-02	9.61E-01	7.93E-02	5.00E-02	1.66E+02	9.92E-01	3.72E-02	2.90E-02	9.54E-01	8.68E-02	5.68E-02	2.30E+02	9.97E-01	2.25E-02	1.75E-02	9.59E-01	8.15E-02	5.16E-02
9.17E+02	9.97E-01	2.09E-02	1.65E-02	9.60E-01	8.02E-02	5.08E-02	3.20E+02	9.93E-01	3.47E-02	2.70E-02	9.54E-01	8.59E-02	5.59E-02	4.55E+02	9.97E-01	2.08E-02	1.61E-02	9.61E-01	8.00E-02	5.09E-02
1.78E+03	9.98E-01	1.89E-02	1.50E-02	9.61E-01	7.95E-02	5.02E-02	6.40E+02	9.94E-01	3.20E-02	2.48E-02	9.56E-01	8.48E-02	5.48E-02	9.19E+02	9.98E-01	2.02E-02	1.56E-02	9.61E-01	7.98E-02	5.06E-02
3.62E+03	9.98E-01	1.73E-02	1.37E-02	9.62E-01	7.89E-02	4.96E-02	1.28E+03	9.94E-01	3.12E-02	2.42E-02	9.56E-01	8.46E-02	5.46E-02	1.84E+03	9.98E-01	2.02E-02	1.57E-02	9.61E-01	8.00E-02	5.07E-02


==> Tikz/E2006_lvl_var.dat <==
lvl	var_lvls	dvar_lvls	var_lvlp	dvar_lvlp
0.00E+00	5.05E-04	0.00E+00	9.26E-04	0.00E+00
1.00E+00	1.06E-03	7.39E-04	1.04E-03	1.50E-03
2.00E+00	1.04E-03	6.38E-05	1.04E-03	1.07E-04
3.00E+00	1.05E-03	7.74E-07	1.05E-03	1.20E-09






==> Tikz/SNP1_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
2.51E+02	6.27E-01	7.36E-01	5.87E-01	8.19E-01	3.55E-01	2.76E-01	1.30E+02	6.26E-01	7.37E-01	5.88E-01	8.96E-01	2.54E-01	1.97E-01	1.44E+02	6.21E-01	7.41E-01	5.91E-01	8.26E-01	3.52E-01	2.73E-01
3.53E+02	6.64E-01	7.07E-01	5.64E-01	8.30E-01	3.46E-01	2.67E-01	1.45E+02	6.15E-01	7.46E-01	5.95E-01	9.21E-01	2.14E-01	1.67E-01	1.62E+02	6.23E-01	7.39E-01	5.89E-01	8.95E-01	2.53E-01	1.97E-01
4.43E+02	6.57E-01	7.13E-01	5.69E-01	8.88E-01	2.67E-01	2.07E-01	2.24E+02	6.11E-01	7.49E-01	5.98E-01	9.33E-01	1.95E-01	1.52E-01	2.51E+02	6.24E-01	7.39E-01	5.90E-01	9.10E-01	2.32E-01	1.81E-01
7.35E+02	6.31E-01	7.35E-01	5.86E-01	9.24E-01	2.10E-01	1.64E-01	2.62E+02	5.96E-01	7.60E-01	6.06E-01	9.48E-01	1.67E-01	1.31E-01	3.02E+02	6.09E-01	7.50E-01	5.98E-01	9.33E-01	1.95E-01	1.52E-01
1.01E+03	6.14E-01	7.47E-01	5.96E-01	9.40E-01	1.82E-01	1.43E-01	3.26E+02	5.83E-01	7.69E-01	6.14E-01	9.55E-01	1.53E-01	1.20E-01	3.95E+02	5.94E-01	7.61E-01	6.07E-01	9.48E-01	1.68E-01	1.32E-01
1.35E+03	5.97E-01	7.60E-01	6.06E-01	9.51E-01	1.61E-01	1.26E-01	4.60E+02	5.75E-01	7.74E-01	6.18E-01	9.58E-01	1.48E-01	1.17E-01	5.99E+02	5.83E-01	7.69E-01	6.14E-01	9.55E-01	1.53E-01	1.21E-01
1.91E+03	5.85E-01	7.68E-01	6.13E-01	9.56E-01	1.51E-01	1.19E-01	8.30E+02	5.74E-01	7.75E-01	6.19E-01	9.58E-01	1.48E-01	1.17E-01	1.11E+03	5.80E-01	7.71E-01	6.15E-01	9.57E-01	1.50E-01	1.18E-01
3.19E+03	5.79E-01	7.72E-01	6.16E-01	9.58E-01	1.48E-01	1.17E-01	1.42E+03	5.72E-01	7.76E-01	6.20E-01	9.58E-01	1.47E-01	1.16E-01	2.00E+03	5.76E-01	7.74E-01	6.17E-01	9.58E-01	1.48E-01	1.17E-01


==> Tikz/chembl_lvl_var.dat <==
lvl	var_lvls	dvar_lvls	var_lvlp	dvar_lvlp
0.00E+00	1.00E+02	0.00E+00	1.07E+02	0.00E+00
1.00E+00	1.30E+02	1.59E+01	1.35E+02	3.02E+01
2.00E+00	1.64E+02	1.48E+01	1.64E+02	2.48E+01
3.00E+00	1.94E+02	1.22E+00	1.94E+02	1.00E-16
4.00E+00	2.36E+02	5.06E-01	2.36E+02	1.00E-16
5.00E+00	2.56E+02	6.21E-04	2.56E+02	1.00E-16







==> Tikz/chembl_vw.dat <==
ns	vrmse	wrmse	vmcsrmse	wmcsrmse
3	2.48E+01	2.43E+01	2.46E+01	2.42E+01
10	2.42E+01	1.70E+01	2.38E+01	1.65E+01
30	1.65E+01	1.56E+01	1.55E+01	1.62E+01
100	1.55E+01	1.55E+01	1.55E+01	1.57E+01



==> Tikz/levels_var.dat <==
lvl	c8plvl	c8pdiff	c8slvl	c8sdiff
0	143.89	0	4.14301	0
1	21.4134	53.1277	12.0041 56.7586
2	31.36	51.0183	15.3552	31.2858
3	40.2161	39.0176	35.0743	72.849
4	18.7031	10.9944	19.3105	7.25085
5	7.04695	1.79282	7.23178	2.03812
6	3.25794	0	3.19558	0.88004
7	2.47131	0	2.51439	0.482422




==> Tikz/levels_var_snp.dat <==
lvl	c8plvl	c8pdiff	c8slvl	c8sdiff
0	1.07573	0	0.929428	0
1	0.928336	0.0623469	0.918271 0.0659607
2	0.413453	0.213101	0.365359	 0.177304


==> Tikz/levels_var_snp2_5lvl.dat <==
lvl	c8plvl	c8pdiff	c8slvl	c8sdiff
0	1.12142	0	1.12077	0
1	1.03807	0.107238	1.03182	0.10746
2	0.872825	0.114606	0.873429	0.114714
3	0.708719	0.02861	0.708802	0.0305242
4	0.512502	0.22623	0.512502	0.226205


==> Tikz/news20_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
1.28E+02	9.99E-01	2.26E+00	1.80E+00	8.77E-01	3.33E+01	1.55E+01	4.89E+01	9.97E-01	5.22E+00	4.11E+00	8.87E-01	3.26E+01	1.41E+01	5.92E+01	9.94E-01	7.41E+00	5.75E+00	7.84E-01	4.57E+01	1.93E+01
1.46E+02	1.00E+00	1.74E+00	1.38E+00	9.08E-01	2.95E+01	1.40E+01	6.81E+01	9.96E-01	6.49E+00	5.05E+00	8.88E-01	3.24E+01	1.43E+01	8.88E+01	9.97E-01	5.56E+00	4.33E+00	8.19E-01	4.05E+01	1.77E+01
1.83E+02	1.00E+00	1.19E+00	8.96E-01	9.08E-01	2.94E+01	1.31E+01	9.84E+01	9.96E-01	6.40E+00	4.96E+00	8.84E-01	3.32E+01	1.42E+01	1.29E+02	9.97E-01	5.21E+00	4.07E+00	8.13E-01	4.18E+01	1.70E+01
3.33E+02	1.00E+00	1.10E+00	7.92E-01	9.11E-01	2.87E+01	1.27E+01	1.59E+02	9.96E-01	6.56E+00	5.09E+00	8.79E-01	3.36E+01	1.43E+01	2.27E+02	9.98E-01	4.76E+00	3.73E+00	8.10E-01	4.11E+01	1.71E+01
5.13E+02	1.00E+00	1.09E+00	7.76E-01	9.13E-01	2.85E+01	1.27E+01	2.08E+02	9.95E-01	6.82E+00	5.29E+00	8.87E-01	3.28E+01	1.44E+01	2.91E+02	9.98E-01	4.56E+00	3.58E+00	8.85E-01	3.26E+01	1.46E+01
9.39E+02	1.00E+00	1.08E+00	7.56E-01	9.14E-01	2.85E+01	1.27E+01	4.04E+02	9.96E-01	6.63E+00	5.14E+00	8.86E-01	3.30E+01	1.42E+01	5.82E+02	9.98E-01	4.44E+00	3.49E+00	8.66E-01	3.45E+01	1.47E+01
1.76E+03	1.00E+00	1.08E+00	7.55E-01	9.13E-01	2.86E+01	1.27E+01	7.54E+02	9.96E-01	6.66E+00	5.17E+00	8.87E-01	3.29E+01	1.42E+01	1.09E+03	9.98E-01	4.38E+00	3.45E+00	8.77E-01	3.33E+01	1.45E+01
3.38E+03	1.00E+00	1.07E+00	7.47E-01	9.12E-01	2.88E+01	1.27E+01	1.47E+03	9.96E-01	6.63E+00	5.14E+00	8.86E-01	3.29E+01	1.42E+01	2.13E+03	9.98E-01	4.35E+00	3.42E+00	8.81E-01	3.26E+01	1.44E+01


==> Tikz/nlpdata_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
1.96E+01	6.52E-01	3.03E+02	2.41E+02	8.55E-01	1.60E+02	7.20E+01	6.21E+00	6.78E-01	2.93E+02	2.33E+02	8.84E-01	1.31E+02	6.10E+01	7.15E+00	6.43E-01	3.06E+02	2.43E+02	8.77E-01	1.31E+02	6.24E+01
2.47E+01	6.70E-01	2.96E+02	2.35E+02	8.60E-01	1.43E+02	6.76E+01	6.92E+00	6.60E-01	3.00E+02	2.38E+02	9.29E-01	9.74E+01	4.47E+01	8.28E+00	6.47E-01	3.05E+02	2.42E+02	9.20E-01	9.87E+01	4.91E+01
2.82E+01	6.74E-01	2.95E+02	2.34E+02	8.98E-01	1.27E+02	5.49E+01	8.20E+00	6.56E-01	3.02E+02	2.40E+02	9.37E-01	9.06E+01	4.15E+01	1.07E+01	6.44E-01	3.06E+02	2.43E+02	9.41E-01	8.57E+01	4.20E+01
3.95E+01	6.62E-01	2.99E+02	2.38E+02	9.29E-01	9.89E+01	4.46E+01	1.08E+01	6.58E-01	3.01E+02	2.39E+02	9.36E-01	9.25E+01	4.13E+01	1.58E+01	6.45E-01	3.05E+02	2.43E+02	9.43E-01	8.47E+01	4.02E+01
4.95E+01	6.51E-01	3.03E+02	2.41E+02	9.42E-01	8.67E+01	3.99E+01	1.58E+01	6.50E-01	3.04E+02	2.42E+02	9.45E-01	8.26E+01	3.89E+01	2.36E+01	6.39E-01	3.07E+02	2.45E+02	9.52E-01	7.37E+01	3.75E+01
6.23E+01	6.41E-01	3.06E+02	2.44E+02	9.50E-01	7.73E+01	3.71E+01	2.60E+01	6.44E-01	3.06E+02	2.43E+02	9.49E-01	7.72E+01	3.73E+01	3.92E+01	6.35E-01	3.08E+02	2.46E+02	9.55E-01	7.11E+01	3.64E+01
1.07E+02	6.37E-01	3.08E+02	2.45E+02	9.52E-01	7.46E+01	3.64E+01	4.66E+01	6.37E-01	3.08E+02	2.45E+02	9.52E-01	7.44E+01	3.64E+01	6.93E+01	6.33E-01	3.09E+02	2.46E+02	9.55E-01	7.13E+01	3.60E+01
1.76E+02	6.34E-01	3.09E+02	2.46E+02	9.54E-01	7.24E+01	3.60E+01	8.75E+01	6.35E-01	3.08E+02	2.46E+02	9.54E-01	7.28E+01	3.62E+01	1.29E+02	6.32E-01	3.10E+02	2.47E+02	9.56E-01	7.09E+01	3.59E+01


==> Tikz/nlpdata_lvl_var.dat <==
lvl	var_lvls	dvar_lvls	var_lvlp	dvar_lvlp
0	9.37E+02	0	1.05E+03	0
1	1.28E+03	2.24E+02	1.32E+03	1.19E+02
2	1.28E+03	1.22E+00	1.47E+03	7.35E+01



==> Tikz/nlpdata_vw.dat <==
ns	vrmse	wrmse	vmcsrmse	wmcsrmse
3	1.77E+02	1.17E+02	1.68E+02	1.10E+02
10	7.53E+01	7.28E+01	7.12E+01	7.04E+01
30	7.00E+01	6.99E+01	7.09E+01	7.07E+01
100	7.08E+01	7.10E+01	7.12E+01	7.18E+01




==> Tikz/ovarian_iter.dat <==
time_cg	train_pearson_cg	train_rmse_cg	train_mae_cg	pearson_cg	rmse_cg	mae_cg	time_ml	train_pearson_ml	train_rmse_ml	train_mae_ml	pearson_ml	rmse_ml	mae_ml	time_mlmcs	train_pearson_mlmcs	train_rmse_mlmcs	train_mae_mlmcs	pearson_mlmcs	rmse_mlmcs	mae_mlmcs
1.03E+00	3.97E-01	2.49E+02	2.00E+02	5.26E-01	1.14E+02	8.77E+01	2.76E-01	7.24E-01	2.36E+02	1.88E+02	4.35E-01	1.13E+02	9.13E+01	3.05E-01	5.97E-01	2.31E+02	1.82E+02	3.26E-01	1.88E+02	1.53E+02
5.79E-01	3.12E-01	3.05E+02	2.45E+02	5.81E-01	5.85E+01	4.34E+01	3.28E-01	6.90E-01	2.32E+02	1.86E+02	3.05E-01	1.34E+02	1.01E+02	3.65E-01	6.73E-01	2.15E+02	1.73E+02	2.55E-01	1.81E+02	1.38E+02
1.39E+00	5.45E-01	2.34E+02	1.87E+02	5.43E-01	9.14E+01	7.43E+01	3.09E-01	6.03E-01	2.73E+02	2.18E+02	4.77E-01	7.33E+01	5.67E+01	4.00E-01	5.99E-01	2.72E+02	2.17E+02	4.16E-01	7.90E+01	6.06E+01
1.56E+00	3.81E-01	2.99E+02	2.39E+02	6.32E-01	5.65E+01	4.37E+01	5.16E-01	5.94E-01	2.68E+02	2.14E+02	4.79E-01	8.37E+01	6.50E+01	7.51E-01	5.08E-01	2.86E+02	2.28E+02	4.14E-01	8.90E+01	7.08E+01
7.32E+00	6.36E-01	1.95E+02	1.56E+02	4.79E-01	1.06E+02	8.50E+01	9.25E-01	6.64E-01	2.61E+02	2.09E+02	4.90E-01	8.15E+01	6.02E+01	1.28E+00	5.18E-01	2.81E+02	2.25E+02	4.47E-01	1.12E+02	8.44E+01
3.97E+00	3.25E-01	3.07E+02	2.46E+02	7.29E-01	4.15E+01	3.37E+01	1.83E+00	5.77E-01	2.73E+02	2.19E+02	5.85E-01	6.67E+01	5.30E+01	2.54E+00	4.59E-01	2.95E+02	2.36E+02	5.20E-01	9.91E+01	8.22E+01
6.80E+00	2.78E-01	3.10E+02	2.49E+02	7.73E-01	3.65E+01	2.96E+01	3.29E+00	7.32E-01	2.51E+02	2.01E+02	6.19E-01	6.80E+01	5.24E+01	5.33E+00	4.41E-01	2.83E+02	2.27E+02	4.51E-01	1.27E+02	1.01E+02
1.18E+01	2.60E-01	3.11E+02	2.50E+02	7.91E-01	3.62E+01	2.94E+01	5.38E+00	3.36E-01	3.06E+02	2.45E+02	7.43E-01	4.06E+01	3.24E+01	7.02E+00	3.43E-01	3.06E+02	2.46E+02	8.07E-01	3.33E+01	2.67E+01


==> Tikz/snp1_vw.dat <==
ns	vrmse	wrmse	vmcsrmse	wmcsrmse
3	1.91E-01	1.81E-01	1.81E-01	1.73E-01
10	1.52E-01	1.50E-01	1.49E-01	1.48E-01
30	1.48E-01	1.47E-01	1.47E-01	1.47E-01
100	1.47E-01	1.47E-01	1.48E-01	1.48E-01




==> Tikz/snp2_lvl_var.dat <==
lvl	var_lvls	dvar_lvls	var_lvlp	dvar_lvlp
0.00E+00	1.11E+00	0.00E+00	1.07E+00	0.00E+00
1.00E+00	1.36E+00	3.95E-01	9.87E-01	4.53E-01
2.00E+00	9.58E-01	1.10E-01	9.85E-01	3.13E-01
3.00E+00	8.23E-01	4.66E-01	8.97E-01	3.21E-01



==> Tikz/vwcycli.dat <==
ns vc4su vc4pc vc4rmse vc4mae wc4su wc4pc wc4rmse wc4mae vs4su vs4pc vs4rmse vs4mae ws4su ws4pc ws4rmse ws4mae
3 1.03 0.9834 14.06 9.97 1.30 0.983 14.14 10.04 8.70 0.9270 0.23 0.18 11.08 0.9381 0.20 0.16   
10 0.94 0.9859 12.93 8.84 1.12 0.9859 12.9033 8.82 9.02 0.9542 0.17 0.13 11.21 0.9586 0.16 0.12   	
30 0.96 0.9864 12.66 8.52 1.11 0.9863 12.68 8.55 8.44 0.9606 0.15 0.12 9.66 0.9611 0.15 0.12  	
100 0.94 0.9865 12.58 8.43 1.18 0.9845 13.49 9.25 7.63 0.9610 0.15 0.12 15.14 0.9611 0.15 0.12
